Preventing sinking of a disk by leveraging the boundary jump phenomenon

Although it is commonly expected that a metal disk placed on the surface of water will sink, our investigation has revealed a surprising phenomenon: a vertical jet directed onto the disk from above can allow it to remain afloat. This result defies intuition, as one would assume that the force of the jet's impact would cause the disk to sink. We have discovered that this phenomenon occurs as a result of water displacement from the top of the disk caused by the impacting jet, operating through a mechanism similar to the hydraulic jump. This displacement increases the effective immersed volume, resulting in an increased buoyant force that balances gravity. In contrast to the classical case, here the jump radius is fixed by the geometric parameters of a disk, a phenomenon we refer to as the boundary jump. To further explore this effect, we have presented a theoretical model based on scaling laws, which provides the conditions required for the disk to float. The prefactor was determined through an independent experiment. Finally, we conducted experiments on the disk's floating and sinking, which showed a good match with the proposed theory.

==> graphics/appendix.txt <==
\documentclass[%
preprint,
amsmath,
amssymb,
aps,
prf
]{revtex4-2}

\usepackage{graphicx}% Include figure files
\usepackage{dcolumn}% Align table columns on decimal point
\usepackage{bm}% bold math
\usepackage[T1]{fontenc}
\usepackage[utf8]{inputenc}
\usepackage{mhchem}
\usepackage{newtxtext}
\usepackage{newtxmath}
\usepackage{natbib}
\usepackage{hyperref}
\usepackage{booktabs}
\hypersetup{
    colorlinks = true,
    urlcolor   = blue,
    citecolor  = blue,
}
\usepackage[export]{adjustbox}

\begin{document}

\title{Supplementary Material to: ``Preventing sinking of a disk by leveraging the boundary jump phenomenon''}

\maketitle

\section{Used disks}

\begin{table}[h]
\begin{tabular}{lcr}
    \toprule
    Radius $(R)$ [cm] $\quad$& Mass $(m)$ [g] &$\quad$ Volume $(V)$ [ml]\\
    \midrule  
    4.0         & $11.7\pm0.1$ & $2.77\pm0.05$ \\
    5.0         & $30.7\pm0.1$ & $14.92\pm0.05$ \\
    7.0         & $50.9\pm0.2$ & $12.16\pm0.05$ \\
    \bottomrule
\end{tabular}
\caption{We have used three different disks in flotation experiments. The disk $R=5$ cm was additionally weighted, the volume of the weights was accounted for in the volume of this disk.}
\label{tab:scales}
\end{table}

\clearpage

\section{Results for particular disks}

\begin{figure}[h!]
    \centering
    \begin{tabular}{c}
         \includegraphics[width=1\linewidth,valign=t]{graphics/figure_floating_crop.pdf}         
    \end{tabular}    
    \caption{
    (a) Experimental setup used to investigate whether the disk would float or sink. The flow $Q$ and the jet radius $a$ were independently manipulated by changing the position and size of the nozzle. $Q$ and $a$ were used to compute the jet velocity $U$.
    (b-d) The results from the floating/sinking measurement experiments, alongside the theoretical prediction of the float/sink boundary (indicated by the dashed black line) show good quantitative agreement, exception are points for high jet velocity. Those instances marked in the main text as Disk sinks by oscillations denote different type of sinking, when disk sank by oscillating tilt with increasing amplitude. The parameters of the disks used in these experiments are summarised in the charts.
    }
    \label{fig:single_disks}
\end{figure}

\end{document}
